Towards AI-Agent-Accelerated Research in High-Energy Physics: A Case Study in Monte Carlo Analysis

We investigate how far contemporary LLM-based agents can participate in multistep computational high-energy-physics research under reproducible human supervision. Using a previously published CEPC Bell-observable analysis in $e^+e^- \to ZH$, $Z \to q\bar q$, $H \to ZZ^* \to 4\mu$ as a case study, we test two capabilities. First, the agent performs an instruction-constrained reproduction: it is explicitly instructed not to use the published numerical results as analysis targets, although no technical information-access barrier is imposed. The analysis definition is fixed before the formal comparison, and the resulting detector-level $I_3$ central values reproduce the four published benchmark points to within about 2% without retuning to those values. Second, the agent is used for an open-ended extension with no target answer supplied. Using 200,000 fast-simulated events, a stage-resolved audit identifies muon isolation as the largest single contribution to the hard-to-detector shift, and subsequent diagnostics connect the effect to angle-dependent isolation efficiency, proximity to the hard $Z \to q\bar q$ system, and mixed electromagnetic activity from muon final-state radiation and hadron decays. Throughout, the agent assists with workflow planning, code and configuration inspection, Monte Carlo production, anomaly diagnosis, control construction, statistical analysis, and result organization, while state-changing actions and final interpretation remain under human control. The study shows that the value of AI agents in HEP may lie not only in faster code generation, but in faster scientific iteration, and motivates systematic benchmarking across historical HEP analyses using correctness, human intervention, and researcher-time efficiency as explicit metrics.

==> cover_letter.txt <==
Dear Editors of Chinese Physics C,

Please consider our manuscript, “Agentic auditing of detector-induced sculpting of Bell observables in H -> ZZ* -> 4mu at the CEPC,” as a Regular Article in Chinese Physics C.

The manuscript uses a previous CEPC Bell-observable calculation as a benchmark and addresses a distinct methodological and detector-physics question: how detector-stage acceptance sculpts angular quantum-tomography observables. Using a 200,000-event sample and correlated bootstrap inference, we separate a fixed-vector selection audit from a stage-vector audit and identify the muon-isolation stage as a reproducible source of angular sculpting. We then trace the effect to non-uniform efficiency in the tomographic angles and to the geometric proximity of signal muons to the hard Z -> qq system. A generator-ancestry study further shows that the electromagnetic isolation activity has mixed QED-FSR-like and hadron-decay origins.

A second contribution is the provenance-controlled agentic workflow used to conduct the audit. AI tools were used for source inspection, hypothesis generation, diagnostic-code drafting, and manuscript assistance, while production actions and scientific interpretation remained under human authorization and all numerical conclusions were produced by deterministic, checksum-pinned scripts. The manuscript contains an explicit AI-use disclosure in accordance with CPC policy.

We believe the work is suitable for Chinese Physics C because it combines collider phenomenology, detector simulation, quantum-information observables, and reproducible scientific computing, with direct relevance to CEPC physics studies. The manuscript is original and is not under consideration elsewhere.

Sincerely,

[Corresponding author]
[Affiliation]
[Email]


==> tables/benchmark_i3.csv <==
m_z2_cut_GeV,event_count,I3_hard,I3_detector,I3_published
0,56091,2.6906604476,2.7739769963,2.823
10,51575,2.7762595917,2.8732870503,2.913
20,36375,2.9319929716,3.0331930642,3.092
30,10224,2.9214614515,3.0903708763,3.048


==> tables/hard_to_detector_paired.csv <==
m_z2_cut_GeV,delta_I3,sigma_paired,p2_5,p97_5
0,0.0833165486,0.0360052078,0.0116061036,0.1528979637
10,0.0970274586,0.0379315795,0.0207729144,0.1704206538
20,0.1012000926,0.0456893978,0.0082263146,0.1885666034
30,0.1689094247,0.0883871300,-0.0064860276,0.3404700192


==> tables/isolation_mask_vector.csv <==
m_z2_cut_GeV,mask_delta_I3,mask_sigma,vector_delta_I3,vector_sigma
0,0.0431284657,0.0191683362,0.039811,0.018704
10,0.0438683526,0.0200862902,0.038529,0.019522
20,0.0665826285,0.0238115708,0.064538,0.022980
30,0.1140606589,0.0444327266,0.125788,0.042720


==> tables/isolation_vs_hardquark_dr.csv <==
low,high,passing,total,efficiency,bootstrap_std,low95,high95
0.00,0.25,878,10182,0.086231,0.002932,0.080500,0.091865
0.25,0.50,4380,30651,0.142899,0.002016,0.138964,0.146928
0.50,0.75,34259,50587,0.677229,0.002098,0.673108,0.681301
0.75,1.00,63355,69836,0.907197,0.001085,0.905102,0.909330
1.00,1.25,81178,85642,0.947876,0.000755,0.946381,0.949315
1.25,1.50,91588,94899,0.965110,0.000600,0.963927,0.966298
1.50,1.75,97618,100278,0.973474,0.000501,0.972479,0.974447
1.75,2.00,97320,99738,0.975756,0.000502,0.974773,0.976745
2.00,2.25,85994,88076,0.976361,0.000505,0.975397,0.977357
2.25,2.50,61914,63360,0.977178,0.000606,0.976004,0.978346
2.50,3.00,71915,73524,0.978116,0.000565,0.977001,0.979228
3.00,3.50,18499,18870,0.980339,0.001063,0.978242,0.982360
3.50,4.50,1207,1221,0.988534,0.003154,0.981959,0.994186


==> tables/photon_origin_summary.csv <==
component,fraction_of_truth_photon_pt,mean_all_muons_GeV,mean_pass_GeV,mean_fail_GeV
muon_FSR_like,0.432099,0.362328,0.105176,2.741272
hadron_decay,0.561617,0.470933,0.053030,4.336996
parton_shower,0.006284,0.005270,0.000641,0.048089
other,0.000000,0.000000,0.000000,0.000000

